BASEMENT v3: a modular freeware for river process modelling over multiple computational backends

Modelling river physical processes is of critical importance for flood protection, river management and restoration of riverine environments. Developments in algorithms and computational power have led to a wider spread of river simulation tools. However, the use of two-dimensional models can still be hindered by complexity in the setup and the high computational costs. Here we present the freeware BASEMENT version 3, a flexible tool for two-dimensional river simulations that bundles solvers for hydrodynamic, morphodynamic and scalar advection-diffusion processes. BASEMENT leverages different computational platforms (multi-core CPUs and graphics processing units GPUs) to enable the simulation of large domains and long-term river processes. The adoption of a fully costless worflow and a light GUI facilitate its broad utilization. We test its robustness and efficiency in a selection of benchmarks. Results confirm that BASEMENT could be an efficient and versatile tool for research, engineering practice and education in river modelling.

==> figures/definition_gov_equations.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.5, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'definition_gov_equations.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{218.08961487bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.67661665)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{definition_gov_equations.pdf}}%
    \put(0.10455183,0.15525356){\color[rgb]{0.17254902,0.17254902,0.16862745}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}riverbed\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{definition_gov_equations.pdf}}%
    \put(0.88382184,0.26590129){\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}z\end{tabular}}}}%
    \put(0.90847107,0.25596457){\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}B\end{tabular}}}}%
    \put(0.88644592,0.03286309){\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}z\end{tabular}}}}%
    \put(0.9111094,0.02292636){\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}rel\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{definition_gov_equations.pdf}}%
    \put(0.88325096,0.62554656){\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}wse\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{definition_gov_equations.pdf}}%
    \put(0.85231991,0.4281517){\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}h\end{tabular}}}}%
  \end{picture}%
\endgroup%


==> figures/modelling_procedure_detail.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.4, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'modelling_procedure_detail.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{492.04490662bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.28744498)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{modelling_procedure_detail.pdf}}%
    \put(0.0554383,0.23761324){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Pre-processing\end{tabular}}}}%
    \put(0.37054306,0.23524946){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Numerical simulation\end{tabular}}}}%
    \put(0.75223746,0.23761324){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Post-processing\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{modelling_procedure_detail.pdf}}%
    \put(0.03755752,0.06476521){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Timeseries\end{tabular}}}}%
    \put(0.03384375,0.17973317){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\textbf{External data}\end{tabular}}}}%
    \put(0.22266191,0.18130901){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\textbf{Input files}\end{tabular}}}}%
    \put(0.67556588,0.18130901){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\textbf{Output files}\end{tabular}}}}%
    \put(0.85113265,0.17973317){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\textbf{Result data}\end{tabular}}}}%
    \put(0.03755752,0.13892503){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Topography\end{tabular}}}}%
    \put(0.86040906,0.10584743){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Visualization\end{tabular}}}}%
    \put(0.03611266,0.04747416){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}(e.g. hydrology)\end{tabular}}}}%
  \end{picture}%
\endgroup%


==> figures/overview_numerical_model.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.5, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'overview_numerical_model.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{499.32991088bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.66726016)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{overview_numerical_model.pdf}}%
    \put(0.06423183,0.54954589){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}\textbf{Hydrodynamics}\end{tabular}}}}%
    \put(0.31721368,0.50663123){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l} \end{tabular}}}}%
    \put(0.34109727,0.54836678){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}2D shallow water equations\end{tabular}}}}%
    \put(0.13239568,0.49880046){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}- continuity equation (conservation of water)\end{tabular}}}}%
    \put(0.13272233,0.45817766){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}- momentum equation \end{tabular}}}}%
    \put(0.31834021,0.54906305){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}-\end{tabular}}}}%
    \put(0.06467438,0.3242112){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}\textbf{Morphodynamics}\end{tabular}}}}%
    \put(0.36664123,0.32303214){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}Exner equation\end{tabular}}}}%
    \put(0.13283824,0.27346577){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}- continuity equation (conservation of sediment)\end{tabular}}}}%
    \put(0.34402615,0.32319728){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}-\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{overview_numerical_model.pdf}}%
    \put(0.94594991,0.28234299){\color[rgb]{0,0,0}\rotatebox{90.55429896}{\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}Time loop\end{tabular}}}}}%
    \put(0.1325581,0.23223531){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}- sediment transport\end{tabular}}}}%
    \put(0.13246931,0.19057139){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}- bank collapse (gravitational transport)\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{overview_numerical_model.pdf}}%
    \put(0.06961889,0.08013432){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}\textbf{Bank collapse}\end{tabular}}}}%
    \put(0.31000306,0.07895518){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}(gravitational transport)\end{tabular}}}}%
  \end{picture}%
\endgroup%


==> figures/scalars/series/3humps-left.dat <==
t h qx q1 c1 q2 c2
0 1.0000 0.0000 0.5000 0.5000 0.0000 0.0000
30 0.5268 0.1588 0.2634 0.4999 0.0000 0.0000
60 0.4104 0.0573 0.2051 0.4996 0.0000 0.0001
90 0.3574 0.0262 0.1785 0.4993 0.0000 0.0001
120 0.3464 0.0107 0.1728 0.4989 0.0001 0.0002
150 0.3518 0.0115 0.1754 0.4984 0.0001 0.0003
180 0.3671 0.0092 0.1828 0.4980 0.0001 0.0003
210 0.3702 0.0078 0.1843 0.4978 0.0001 0.0004
240 0.3626 0.0053 0.1804 0.4976 0.0002 0.0004
270 0.3587 0.0055 0.1784 0.4974 0.0002 0.0005
300 0.3628 0.0109 0.1804 0.4973 0.0002 0.0005
330 0.3696 0.0067 0.1837 0.4971 0.0002 0.0005
360 0.3691 0.0012 0.1834 0.4969 0.0002 0.0006
390 0.3635 0.0013 0.1805 0.4966 0.0002 0.0006
420 0.3623 0.0002 0.1798 0.4963 0.0003 0.0007
450 0.3651 0.0007 0.1811 0.4961 0.0003 0.0007
480 0.3672 0.0025 0.1821 0.4957 0.0003 0.0008
510 0.3651 0.0037 0.1808 0.4954 0.0003 0.0009
540 0.3617 0.0026 0.1790 0.4949 0.0004 0.0010
570 0.3623 0.0005 0.1792 0.4945 0.0004 0.0011
600 0.3644 0.0001 0.1800 0.4941 0.0004 0.0011
630 0.3648 0.0008 0.1800 0.4935 0.0005 0.0012
660 0.3630 0.0001 0.1790 0.4930 0.0005 0.0014
690 0.3618 0.0014 0.1782 0.4924 0.0005 0.0015
720 0.3634 0.0024 0.1787 0.4918 0.0006 0.0016
750 0.3649 0.0022 0.1793 0.4912 0.0006 0.0017
780 0.3646 0.0012 0.1788 0.4906 0.0007 0.0018
810 0.3634 0.0015 0.1780 0.4899 0.0007 0.0020
840 0.3633 0.0018 0.1777 0.4892 0.0008 0.0021
870 0.3647 0.0013 0.1782 0.4885 0.0008 0.0023
900 0.3652 0.0005 0.1782 0.4878 0.0009 0.0024
930 0.3642 0.0003 0.1774 0.4871 0.0009 0.0025
960 0.3635 0.0001 0.1768 0.4863 0.0010 0.0027
990 0.3638 0.0001 0.1766 0.4856 0.0010 0.0028
1020 0.3647 0.0003 0.1768 0.4848 0.0011 0.0030
1050 0.3644 0.0005 0.1764 0.4840 0.0011 0.0031
1080 0.3634 0.0004 0.1756 0.4833 0.0012 0.0033
1110 0.3633 0.0002 0.1753 0.4825 0.0013 0.0035
1140 0.3639 0.0005 0.1753 0.4817 0.0013 0.0036
1170 0.3644 0.0004 0.1752 0.4809 0.0014 0.0038
1200 0.3639 0.0005 0.1747 0.4801 0.0014 0.0039
1230 0.3633 0.0007 0.1742 0.4793 0.0015 0.0041
1260 0.3637 0.0010 0.1740 0.4785 0.0015 0.0043
1290 0.3643 0.0010 0.1740 0.4777 0.0016 0.0044
1320 0.3644 0.0006 0.1738 0.4769 0.0017 0.0046
1350 0.3639 0.0006 0.1733 0.4761 0.0017 0.0047
1380 0.3636 0.0007 0.1729 0.4754 0.0018 0.0049
1410 0.3641 0.0006 0.1728 0.4746 0.0018 0.0051
1440 0.3644 0.0004 0.1727 0.4738 0.0019 0.0052
1470 0.3642 0.0001 0.1723 0.4730 0.0020 0.0054
1500 0.3637 0.0001 0.1718 0.4722 0.0020 0.0055
1530 0.3637 0.0003 0.1715 0.4715 0.0021 0.0057
1560 0.3642 0.0003 0.1714 0.4707 0.0021 0.0058
1590 0.3642 0.0002 0.1711 0.4699 0.0022 0.0060
1620 0.3638 0.0002 0.1707 0.4691 0.0022 0.0061
1650 0.3636 0.0004 0.1703 0.4684 0.0023 0.0063
1680 0.3639 0.0006 0.1702 0.4676 0.0023 0.0065
1710 0.3642 0.0005 0.1700 0.4669 0.0024 0.0066
1740 0.3641 0.0005 0.1697 0.4661 0.0025 0.0068
1770 0.3638 0.0005 0.1693 0.4654 0.0025 0.0069
1800 0.3638 0.0006 0.1690 0.4646 0.0026 0.0071
1830 0.3641 0.0006 0.1689 0.4639 0.0026 0.0072
1860 0.3642 0.0005 0.1687 0.4632 0.0027 0.0073
1890 0.3640 0.0004 0.1683 0.4625 0.0027 0.0075
1920 0.3638 0.0004 0.1680 0.4617 0.0028 0.0076
1950 0.3640 0.0005 0.1678 0.4610 0.0028 0.0078
1980 0.3642 0.0004 0.1676 0.4603 0.0029 0.0079
2010 0.3641 0.0002 0.1674 0.4596 0.0029 0.0081
2040 0.3639 0.0003 0.1670 0.4589 0.0030 0.0082
2070 0.3638 0.0004 0.1667 0.4583 0.0030 0.0083
2100 0.3640 0.0004 0.1666 0.4576 0.0031 0.0085
2130 0.3641 0.0004 0.1664 0.4569 0.0031 0.0086
2160 0.3640 0.0003 0.1660 0.4562 0.0032 0.0087
2190 0.3638 0.0004 0.1657 0.4556 0.0032 0.0089
2220 0.3639 0.0005 0.1655 0.4549 0.0033 0.0090
2250 0.3641 0.0005 0.1654 0.4542 0.0033 0.0091
2280 0.3641 0.0004 0.1651 0.4536 0.0034 0.0093
2310 0.3639 0.0004 0.1648 0.4530 0.0034 0.0094
2340 0.3639 0.0005 0.1646 0.4523 0.0035 0.0095
2370 0.3640 0.0005 0.1644 0.4517 0.0035 0.0097
2400 0.3641 0.0004 0.1642 0.4511 0.0036 0.0098
2430 0.3640 0.0004 0.1640 0.4505 0.0036 0.0099
2460 0.3639 0.0004 0.1637 0.4498 0.0036 0.0100
2490 0.3639 0.0004 0.1635 0.4492 0.0037 0.0102
2520 0.3641 0.0004 0.1633 0.4486 0.0037 0.0103
2550 0.3641 0.0003 0.1631 0.4480 0.0038 0.0104
2580 0.3639 0.0003 0.1628 0.4474 0.0038 0.0105
2610 0.3639 0.0004 0.1626 0.4469 0.0039 0.0106
2640 0.3640 0.0004 0.1624 0.4463 0.0039 0.0107
2670 0.3640 0.0004 0.1623 0.4457 0.0040 0.0109
2700 0.3640 0.0004 0.1620 0.4451 0.0040 0.0110
2730 0.3639 0.0004 0.1618 0.4446 0.0040 0.0111
2760 0.3639 0.0004 0.1616 0.4440 0.0041 0.0112
2790 0.3640 0.0004 0.1614 0.4435 0.0041 0.0113
2820 0.3640 0.0004 0.1612 0.4429 0.0042 0.0114
2850 0.3640 0.0004 0.1610 0.4424 0.0042 0.0115
2880 0.3639 0.0004 0.1608 0.4418 0.0042 0.0116
2910 0.3640 0.0004 0.1606 0.4413 0.0043 0.0117
2940 0.3640 0.0004 0.1605 0.4408 0.0043 0.0119
2970 0.3640 0.0004 0.1603 0.4403 0.0044 0.0120
3000 0.3639 0.0004 0.1600 0.4398 0.0044 0.0121
3030 0.3639 0.0004 0.1599 0.4392 0.0044 0.0122
3060 0.3640 0.0004 0.1597 0.4387 0.0045 0.0123
3090 0.3640 0.0004 0.1595 0.4382 0.0045 0.0124
3120 0.3640 0.0004 0.1593 0.4377 0.0045 0.0125
3150 0.3639 0.0004 0.1591 0.4372 0.0046 0.0126
3180 0.3640 0.0004 0.1590 0.4368 0.0046 0.0127
3210 0.3640 0.0004 0.1588 0.4363 0.0046 0.0128
3240 0.3640 0.0004 0.1586 0.4358 0.0047 0.0129
3270 0.3639 0.0004 0.1584 0.4353 0.0047 0.0130
3300 0.3639 0.0004 0.1583 0.4348 0.0048 0.0131
3330 0.3640 0.0004 0.1581 0.4344 0.0048 0.0131
3360 0.3640 0.0004 0.1580 0.4339 0.0048 0.0132
3390 0.3640 0.0004 0.1578 0.4334 0.0049 0.0133
3420 0.3639 0.0004 0.1576 0.4330 0.0049 0.0134
3450 0.3640 0.0004 0.1574 0.4325 0.0049 0.0135
3480 0.3640 0.0004 0.1573 0.4321 0.0050 0.0136
3510 0.3640 0.0004 0.1571 0.4317 0.0050 0.0137
3540 0.3640 0.0004 0.1570 0.4312 0.0050 0.0138
3570 0.3640 0.0004 0.1568 0.4308 0.0050 0.0139
3600 0.3640 0.0004 0.1567 0.4304 0.0051 0.0140
3630 0.3640 0.0004 0.1565 0.4299 0.0051 0.0140
3660 0.3640 0.0004 0.1563 0.4295 0.0051 0.0141
3690 0.3640 0.0004 0.1562 0.4291 0.0052 0.0142
3720 0.3640 0.0004 0.1560 0.4287 0.0052 0.0143
3750 0.3640 0.0004 0.1559 0.4283 0.0052 0.0144
3780 0.3640 0.0004 0.1558 0.4279 0.0053 0.0145
3810 0.3640 0.0004 0.1556 0.4275 0.0053 0.0145
3840 0.3640 0.0004 0.1554 0.4271 0.0053 0.0146
3870 0.3640 0.0004 0.1553 0.4267 0.0053 0.0147
3900 0.3640 0.0004 0.1552 0.4263 0.0054 0.0148
3930 0.3640 0.0004 0.1550 0.4259 0.0054 0.0148
3960 0.3640 0.0004 0.1549 0.4255 0.0054 0.0149
3990 0.3640 0.0004 0.1548 0.4252 0.0055 0.0150
4020 0.3640 0.0004 0.1546 0.4248 0.0055 0.0151
4050 0.3640 0.0004 0.1545 0.4244 0.0055 0.0151
4080 0.3640 0.0004 0.1544 0.4241 0.0055 0.0152
4110 0.3640 0.0004 0.1542 0.4237 0.0056 0.0153
4140 0.3640 0.0004 0.1541 0.4234 0.0056 0.0154
4170 0.3640 0.0004 0.1540 0.4230 0.0056 0.0154
4200 0.3640 0.0004 0.1538 0.4226 0.0056 0.0155
4230 0.3640 0.0004 0.1537 0.4223 0.0057 0.0156
4260 0.3640 0.0004 0.1536 0.4219 0.0057 0.0156
4290 0.3640 0.0004 0.1535 0.4216 0.0057 0.0157
4320 0.3640 0.0004 0.1533 0.4213 0.0057 0.0158
4350 0.3640 0.0004 0.1532 0.4209 0.0058 0.0159
4380 0.3640 0.0004 0.1531 0.4206 0.0058 0.0159
4410 0.3640 0.0004 0.1530 0.4203 0.0058 0.0160
4440 0.3640 0.0004 0.1529 0.4199 0.0058 0.0161
4470 0.3640 0.0003 0.1527 0.4196 0.0059 0.0161
4500 0.3640 0.0003 0.1526 0.4193 0.0059 0.0162
4530 0.3640 0.0004 0.1525 0.4190 0.0059 0.0162
4560 0.3640 0.0004 0.1524 0.4187 0.0059 0.0163
4590 0.3640 0.0003 0.1523 0.4183 0.0060 0.0164
4620 0.3640 0.0003 0.1522 0.4181 0.0060 0.0164
4650 0.3640 0.0003 0.1520 0.4177 0.0060 0.0165
4680 0.3640 0.0004 0.1519 0.4175 0.0060 0.0166
4710 0.3640 0.0003 0.1518 0.4171 0.0060 0.0166
4740 0.3640 0.0003 0.1517 0.4168 0.0061 0.0167
4770 0.3640 0.0003 0.1516 0.4165 0.0061 0.0167
4800 0.3640 0.0003 0.1515 0.4163 0.0061 0.0168
4830 0.3640 0.0003 0.1514 0.4160 0.0061 0.0169
4860 0.3640 0.0003 0.1513 0.4157 0.0062 0.0169
4890 0.3640 0.0003 0.1512 0.4154 0.0062 0.0170
4920 0.3640 0.0003 0.1511 0.4151 0.0062 0.0170
4950 0.3640 0.0003 0.1510 0.4148 0.0062 0.0171
4980 0.3640 0.0003 0.1509 0.4146 0.0062 0.0171
5010 0.3639 0.0005 0.1508 0.4143 0.0063 0.0172
5040 0.3639 0.0004 0.1507 0.4140 0.0063 0.0172
5070 0.3640 0.0004 0.1506 0.4138 0.0063 0.0173
5100 0.3639 0.0005 0.1505 0.4135 0.0063 0.0173
5130 0.3640 0.0005 0.1504 0.4132 0.0063 0.0174
5160 0.3640 0.0005 0.1503 0.4130 0.0064 0.0175
5190 0.3640 0.0006 0.1502 0.4127 0.0064 0.0175
5220 0.3639 0.0006 0.1501 0.4125 0.0064 0.0176
5250 0.3639 0.0007 0.1500 0.4122 0.0064 0.0176
5280 0.3639 0.0006 0.1499 0.4120 0.0064 0.0177
5310 0.3641 0.0006 0.1499 0.4117 0.0064 0.0177
5340 0.3640 0.0007 0.1498 0.4115 0.0065 0.0178
5370 0.3640 0.0007 0.1497 0.4112 0.0065 0.0178
5400 0.3640 0.0006 0.1496 0.4110 0.0065 0.0179
5430 0.3639 0.0008 0.1495 0.4108 0.0065 0.0179
5460 0.3640 0.0007 0.1494 0.4105 0.0065 0.0179
5490 0.3640 0.0006 0.1494 0.4103 0.0066 0.0180
5520 0.3640 0.0007 0.1492 0.4101 0.0066 0.0180
5550 0.3640 0.0008 0.1492 0.4098 0.0066 0.0181
5580 0.3639 0.0009 0.1491 0.4096 0.0066 0.0181
5610 0.3641 0.0006 0.1490 0.4094 0.0066 0.0182
5640 0.3641 0.0007 0.1490 0.4092 0.0066 0.0182
5670 0.3639 0.0009 0.1488 0.4090 0.0066 0.0183
5700 0.3640 0.0008 0.1488 0.4087 0.0067 0.0183
5730 0.3639 0.0010 0.1487 0.4085 0.0067 0.0184
5760 0.3640 0.0008 0.1486 0.4083 0.0067 0.0184
5790 0.3641 0.0007 0.1486 0.4081 0.0067 0.0184
5820 0.3640 0.0009 0.1485 0.4079 0.0067 0.0185
5850 0.3640 0.0009 0.1484 0.4077 0.0067 0.0185
5880 0.3640 0.0009 0.1483 0.4075 0.0068 0.0186
5910 0.3640 0.0009 0.1482 0.4073 0.0068 0.0186
5940 0.3640 0.0008 0.1482 0.4071 0.0068 0.0186
5970 0.3640 0.0009 0.1481 0.4069 0.0068 0.0187
6000 0.3638 0.0011 0.1480 0.4067 0.0068 0.0187
6030 0.3640 0.0009 0.1479 0.4065 0.0068 0.0188
6060 0.3640 0.0008 0.1479 0.4063 0.0068 0.0188
6090 0.3640 0.0009 0.1478 0.4061 0.0069 0.0188
6120 0.3640 0.0010 0.1477 0.4059 0.0069 0.0189
6150 0.3639 0.0010 0.1477 0.4057 0.0069 0.0189
6180 0.3639 0.0010 0.1476 0.4055 0.0069 0.0190
6210 0.3640 0.0010 0.1475 0.4053 0.0069 0.0190
6240 0.3640 0.0008 0.1475 0.4051 0.0069 0.0190
6270 0.3639 0.0011 0.1474 0.4050 0.0069 0.0191
6300 0.3640 0.0010 0.1473 0.4048 0.0070 0.0191
6330 0.3640 0.0010 0.1473 0.4046 0.0070 0.0191
6360 0.3640 0.0011 0.1472 0.4044 0.0070 0.0192
6390 0.3640 0.0010 0.1471 0.4043 0.0070 0.0192
6420 0.3640 0.0009 0.1471 0.4041 0.0070 0.0192
6450 0.3639 0.0012 0.1470 0.4039 0.0070 0.0193
6480 0.3640 0.0010 0.1470 0.4038 0.0070 0.0193
6510 0.3640 0.0009 0.1469 0.4036 0.0070 0.0193
6540 0.3640 0.0011 0.1468 0.4034 0.0071 0.0194
6570 0.3639 0.0011 0.1468 0.4033 0.0071 0.0194
6600 0.3642 0.0007 0.1468 0.4031 0.0071 0.0194
6630 0.3640 0.0011 0.1467 0.4029 0.0071 0.0195
6660 0.3640 0.0010 0.1466 0.4028 0.0071 0.0195
6690 0.3640 0.0010 0.1465 0.4026 0.0071 0.0195
6720 0.3639 0.0011 0.1465 0.4025 0.0071 0.0196
6750 0.3638 0.0013 0.1464 0.4023 0.0071 0.0196
6780 0.3641 0.0009 0.1464 0.4021 0.0071 0.0196
6810 0.3640 0.0011 0.1463 0.4020 0.0072 0.0197
6840 0.3639 0.0012 0.1463 0.4019 0.0072 0.0197
6870 0.3640 0.0011 0.1462 0.4017 0.0072 0.0197
6900 0.3640 0.0012 0.1462 0.4016 0.0072 0.0198
6930 0.3640 0.0011 0.1461 0.4014 0.0072 0.0198
6960 0.3640 0.0011 0.1460 0.4012 0.0072 0.0198
6990 0.3640 0.0011 0.1460 0.4011 0.0072 0.0198
7020 0.3640 0.0010 0.1459 0.4010 0.0072 0.0199
7050 0.3640 0.0010 0.1459 0.4008 0.0072 0.0199
7080 0.3641 0.0009 0.1459 0.4007 0.0073 0.0199
7110 0.3640 0.0011 0.1458 0.4005 0.0073 0.0200
7140 0.3639 0.0011 0.1457 0.4004 0.0073 0.0200
7170 0.3640 0.0011 0.1457 0.4003 0.0073 0.0200
7200 0.3639 0.0012 0.1456 0.4001 0.0073 0.0200
7230 0.3640 0.0011 0.1456 0.4000 0.0073 0.0201
7260 0.3640 0.0011 0.1456 0.3999 0.0073 0.0201
7290 0.3640 0.0010 0.1455 0.3997 0.0073 0.0201
7320 0.3641 0.0009 0.1455 0.3996 0.0073 0.0201
7350 0.3641 0.0010 0.1454 0.3995 0.0073 0.0202
7380 0.3640 0.0010 0.1454 0.3994 0.0074 0.0202
7410 0.3639 0.0012 0.1453 0.3992 0.0074 0.0202
7440 0.3640 0.0011 0.1453 0.3991 0.0074 0.0202
7470 0.3639 0.0012 0.1452 0.3990 0.0074 0.0203
7500 0.3639 0.0012 0.1452 0.3989 0.0074 0.0203
7530 0.3641 0.0010 0.1452 0.3988 0.0074 0.0203
7560 0.3639 0.0012 0.1451 0.3986 0.0074 0.0203
7590 0.3639 0.0013 0.1450 0.3985 0.0074 0.0204
7620 0.3640 0.0012 0.1450 0.3984 0.0074 0.0204
7650 0.3640 0.0012 0.1450 0.3983 0.0074 0.0204
7680 0.3639 0.0013 0.1449 0.3981 0.0074 0.0204
7710 0.3640 0.0010 0.1449 0.3980 0.0074 0.0205
7740 0.3640 0.0013 0.1449 0.3979 0.0075 0.0205
7770 0.3641 0.0010 0.1448 0.3978 0.0075 0.0205
7800 0.3640 0.0012 0.1448 0.3977 0.0075 0.0205
7830 0.3640 0.0011 0.1447 0.3976 0.0075 0.0206
7860 0.3639 0.0013 0.1447 0.3975 0.0075 0.0206
7890 0.3640 0.0013 0.1447 0.3974 0.0075 0.0206
7920 0.3640 0.0012 0.1446 0.3973 0.0075 0.0206
7950 0.3640 0.0012 0.1446 0.3972 0.0075 0.0206
7980 0.3640 0.0013 0.1445 0.3971 0.0075 0.0207
8010 0.3639 0.0013 0.1445 0.3970 0.0075 0.0207
8040 0.3640 0.0013 0.1445 0.3969 0.0075 0.0207
8070 0.3640 0.0012 0.1444 0.3968 0.0075 0.0207
8100 0.3640 0.0012 0.1444 0.3966 0.0076 0.0207
8130 0.3640 0.0013 0.1443 0.3966 0.0076 0.0208
8160 0.3639 0.0013 0.1443 0.3964 0.0076 0.0208
8190 0.3640 0.0012 0.1443 0.3964 0.0076 0.0208
8220 0.3640 0.0012 0.1442 0.3963 0.0076 0.0208
8250 0.3641 0.0012 0.1442 0.3962 0.0076 0.0208
8280 0.3640 0.0012 0.1442 0.3961 0.0076 0.0209
8310 0.3640 0.0012 0.1441 0.3960 0.0076 0.0209
8340 0.3640 0.0012 0.1441 0.3959 0.0076 0.0209
8370 0.3639 0.0013 0.1440 0.3958 0.0076 0.0209
8400 0.3640 0.0011 0.1440 0.3957 0.0076 0.0209
8430 0.3640 0.0012 0.1440 0.3956 0.0076 0.0210
8460 0.3639 0.0013 0.1439 0.3955 0.0076 0.0210
8490 0.3640 0.0012 0.1439 0.3954 0.0076 0.0210
8520 0.3640 0.0013 0.1439 0.3954 0.0076 0.0210
8550 0.3640 0.0013 0.1439 0.3953 0.0077 0.0210
8580 0.3640 0.0012 0.1439 0.3952 0.0077 0.0210
8610 0.3640 0.0013 0.1438 0.3951 0.0077 0.0211
8640 0.3640 0.0013 0.1438 0.3950 0.0077 0.0211
8670 0.3641 0.0011 0.1438 0.3949 0.0077 0.0211
8700 0.3640 0.0013 0.1437 0.3949 0.0077 0.0211
8730 0.3640 0.0012 0.1437 0.3948 0.0077 0.0211
8760 0.3640 0.0012 0.1437 0.3947 0.0077 0.0211
8790 0.3639 0.0014 0.1436 0.3946 0.0077 0.0212
8820 0.3640 0.0012 0.1436 0.3945 0.0077 0.0212
8850 0.3641 0.0010 0.1436 0.3944 0.0077 0.0212
8880 0.3640 0.0013 0.1435 0.3943 0.0077 0.0212
8910 0.3639 0.0013 0.1435 0.3943 0.0077 0.0212
8940 0.3640 0.0011 0.1435 0.3942 0.0077 0.0212
8970 0.3641 0.0011 0.1435 0.3941 0.0077 0.0213
9000 0.3640 0.0012 0.1434 0.3941 0.0077 0.0213
9030 0.3640 0.0013 0.1434 0.3940 0.0077 0.0213
9060 0.3640 0.0013 0.1434 0.3939 0.0078 0.0213
9090 0.3642 0.0009 0.1434 0.3938 0.0078 0.0213
9120 0.3640 0.0013 0.1433 0.3938 0.0078 0.0213
9150 0.3640 0.0013 0.1433 0.3937 0.0078 0.0213
9180 0.3640 0.0012 0.1433 0.3936 0.0078 0.0214
9210 0.3640 0.0012 0.1433 0.3935 0.0078 0.0214
9240 0.3640 0.0012 0.1432 0.3935 0.0078 0.0214
9270 0.3639 0.0014 0.1432 0.3934 0.0078 0.0214
9300 0.3640 0.0013 0.1432 0.3934 0.0078 0.0214
9330 0.3639 0.0013 0.1431 0.3933 0.0078 0.0214
9360 0.3640 0.0011 0.1431 0.3932 0.0078 0.0214
9390 0.3639 0.0013 0.1431 0.3932 0.0078 0.0215
9420 0.3640 0.0014 0.1431 0.3931 0.0078 0.0215
9450 0.3640 0.0013 0.1431 0.3930 0.0078 0.0215
9480 0.3641 0.0011 0.1431 0.3929 0.0078 0.0215
9510 0.3640 0.0013 0.1430 0.3929 0.0078 0.0215
9540 0.3639 0.0014 0.1429 0.3928 0.0078 0.0215
9570 0.3640 0.0012 0.1430 0.3927 0.0078 0.0215
9600 0.3640 0.0012 0.1429 0.3927 0.0078 0.0215
9630 0.3640 0.0012 0.1429 0.3926 0.0078 0.0216
9660 0.3641 0.0012 0.1429 0.3926 0.0079 0.0216
9690 0.3640 0.0013 0.1429 0.3925 0.0079 0.0216
9720 0.3640 0.0013 0.1429 0.3924 0.0079 0.0216
9750 0.3640 0.0012 0.1428 0.3924 0.0079 0.0216
9780 0.3640 0.0013 0.1428 0.3923 0.0079 0.0216
9810 0.3641 0.0012 0.1428 0.3923 0.0079 0.0216
9840 0.3640 0.0013 0.1428 0.3922 0.0079 0.0216
9870 0.3640 0.0013 0.1427 0.3922 0.0079 0.0217
9900 0.3640 0.0013 0.1427 0.3921 0.0079 0.0217
9930 0.3640 0.0013 0.1427 0.3920 0.0079 0.0217
9960 0.3640 0.0012 0.1427 0.3920 0.0079 0.0217
9990 0.3639 0.0014 0.1426 0.3919 0.0079 0.0217
10020 0.3640 0.0014 0.1426 0.3919 0.0079 0.0217
10050 0.3641 0.0012 0.1426 0.3918 0.0079 0.0217
10080 0.3640 0.0013 0.1426 0.3918 0.0079 0.0217
10110 0.3640 0.0014 0.1426 0.3917 0.0079 0.0217
10140 0.3640 0.0013 0.1426 0.3917 0.0079 0.0217
10170 0.3640 0.0013 0.1425 0.3916 0.0079 0.0218
10200 0.3641 0.0011 0.1426 0.3916 0.0079 0.0218
10230 0.3640 0.0012 0.1425 0.3915 0.0079 0.0218
10260 0.3639 0.0016 0.1424 0.3915 0.0079 0.0218
10290 0.3640 0.0013 0.1425 0.3914 0.0079 0.0218
10320 0.3640 0.0013 0.1425 0.3914 0.0079 0.0218
10350 0.3640 0.0014 0.1424 0.3913 0.0079 0.0218
10380 0.3640 0.0012 0.1424 0.3913 0.0079 0.0218
10410 0.3640 0.0013 0.1424 0.3912 0.0079 0.0218
10440 0.3640 0.0014 0.1424 0.3912 0.0080 0.0218
10470 0.3640 0.0013 0.1424 0.3911 0.0080 0.0219
10500 0.3640 0.0013 0.1423 0.3911 0.0080 0.0219
10530 0.3640 0.0013 0.1423 0.3910 0.0080 0.0219
10560 0.3640 0.0013 0.1423 0.3910 0.0080 0.0219
10590 0.3640 0.0013 0.1423 0.3909 0.0080 0.0219
10620 0.3640 0.0012 0.1423 0.3909 0.0080 0.0219
10650 0.3640 0.0012 0.1423 0.3909 0.0080 0.0219
10680 0.3640 0.0012 0.1422 0.3908 0.0080 0.0219
10710 0.3639 0.0014 0.1422 0.3908 0.0080 0.0219
10740 0.3640 0.0013 0.1422 0.3907 0.0080 0.0219
10770 0.3639 0.0014 0.1422 0.3907 0.0080 0.0219
10800 0.3640 0.0012 0.1422 0.3906 0.0080 0.0220
10830 0.3639 0.0013 0.1422 0.3906 0.0080 0.0220
10860 0.3640 0.0013 0.1422 0.3906 0.0080 0.0220
10890 0.3640 0.0013 0.1421 0.3905 0.0080 0.0220
10920 0.3640 0.0013 0.1421 0.3905 0.0080 0.0220
10950 0.3640 0.0012 0.1421 0.3905 0.0080 0.0220
10980 0.3640 0.0012 0.1421 0.3904 0.0080 0.0220
11010 0.3640 0.0012 0.1421 0.3904 0.0080 0.0220
11040 0.3639 0.0013 0.1420 0.3903 0.0080 0.0220
11070 0.3639 0.0014 0.1420 0.3903 0.0080 0.0220
11100 0.3639 0.0013 0.1420 0.3903 0.0080 0.0220
11130 0.3640 0.0012 0.1421 0.3902 0.0080 0.0220
11160 0.3640 0.0013 0.1420 0.3902 0.0080 0.0221
11190 0.3640 0.0012 0.1420 0.3901 0.0080 0.0221
11220 0.3639 0.0014 0.1420 0.3901 0.0080 0.0221
11250 0.3640 0.0012 0.1420 0.3901 0.0080 0.0221
11280 0.3640 0.0013 0.1420 0.3900 0.0080 0.0221
11310 0.3640 0.0013 0.1419 0.3900 0.0080 0.0221
11340 0.3640 0.0013 0.1419 0.3899 0.0080 0.0221
11370 0.3640 0.0013 0.1419 0.3899 0.0080 0.0221
11400 0.3639 0.0014 0.1419 0.3899 0.0080 0.0221
11430 0.3639 0.0014 0.1419 0.3899 0.0080 0.0221
11460 0.3640 0.0012 0.1419 0.3898 0.0081 0.0221
11490 0.3640 0.0013 0.1419 0.3898 0.0081 0.0221
11520 0.3640 0.0012 0.1419 0.3897 0.0081 0.0221
11550 0.3640 0.0012 0.1419 0.3897 0.0081 0.0221
11580 0.3640 0.0013 0.1418 0.3897 0.0081 0.0221
11610 0.3639 0.0013 0.1418 0.3896 0.0081 0.0222
11640 0.3640 0.0012 0.1418 0.3896 0.0081 0.0222
11670 0.3640 0.0012 0.1418 0.3896 0.0081 0.0222
11700 0.3640 0.0012 0.1418 0.3896 0.0081 0.0222
11730 0.3640 0.0013 0.1418 0.3895 0.0081 0.0222
11760 0.3640 0.0013 0.1418 0.3895 0.0081 0.0222
11790 0.3641 0.0010 0.1418 0.3894 0.0081 0.0222
11820 0.3640 0.0012 0.1418 0.3894 0.0081 0.0222
11850 0.3640 0.0013 0.1418 0.3894 0.0081 0.0222
11880 0.3639 0.0016 0.1417 0.3894 0.0081 0.0222
11910 0.3640 0.0014 0.1417 0.3893 0.0081 0.0222
11940 0.3640 0.0013 0.1417 0.3893 0.0081 0.0222
11970 0.3639 0.0014 0.1417 0.3893 0.0081 0.0222
12000 0.3641 0.0012 0.1417 0.3893 0.0081 0.0222


==> figures/scalars/series/3humps-right.dat <==
t h qx q1 c1 q2 c2
0 0.1250 0.0000 0.0000 0.0000 0.0125 0.1000
30 0.2386 0.1451 0.0000 0.0001 0.0240 0.1007
60 0.3198 0.0517 0.0133 0.0415 0.0278 0.0869
90 0.3756 0.0292 0.0336 0.0894 0.0291 0.0775
120 0.3807 0.0191 0.0467 0.1226 0.0278 0.0730
150 0.3720 0.0041 0.0555 0.1491 0.0253 0.0679
180 0.3612 0.0134 0.0607 0.1681 0.0233 0.0645
210 0.3557 0.0055 0.0646 0.1818 0.0222 0.0624
240 0.3645 0.0053 0.0704 0.1932 0.0219 0.0602
270 0.3683 0.0091 0.0745 0.2023 0.0216 0.0586
300 0.3629 0.0029 0.0761 0.2097 0.0208 0.0572
330 0.3601 0.0045 0.0778 0.2161 0.0202 0.0560
360 0.3597 0.0032 0.0796 0.2214 0.0198 0.0551
390 0.3642 0.0022 0.0824 0.2263 0.0197 0.0542
420 0.3667 0.0034 0.0846 0.2307 0.0196 0.0533
450 0.3627 0.0026 0.0851 0.2346 0.0191 0.0526
480 0.3615 0.0025 0.0861 0.2382 0.0188 0.0519
510 0.3632 0.0026 0.0877 0.2416 0.0186 0.0513
540 0.3651 0.0018 0.0893 0.2447 0.0185 0.0507
570 0.3660 0.0024 0.0906 0.2476 0.0183 0.0501
600 0.3632 0.0031 0.0909 0.2504 0.0180 0.0496
630 0.3628 0.0028 0.0918 0.2529 0.0178 0.0491
660 0.3648 0.0029 0.0932 0.2554 0.0177 0.0486
690 0.3653 0.0032 0.0941 0.2577 0.0176 0.0482
720 0.3648 0.0034 0.0948 0.2599 0.0174 0.0477
750 0.3630 0.0036 0.0951 0.2620 0.0172 0.0473
780 0.3631 0.0032 0.0958 0.2640 0.0171 0.0470
810 0.3648 0.0028 0.0970 0.2659 0.0170 0.0466
840 0.3646 0.0033 0.0976 0.2677 0.0169 0.0462
870 0.3636 0.0031 0.0980 0.2695 0.0167 0.0459
900 0.3629 0.0027 0.0984 0.2711 0.0165 0.0456
930 0.3636 0.0026 0.0992 0.2728 0.0165 0.0453
960 0.3648 0.0023 0.1001 0.2743 0.0164 0.0450
990 0.3642 0.0026 0.1005 0.2759 0.0163 0.0447
1020 0.3634 0.0026 0.1008 0.2773 0.0161 0.0444
1050 0.3635 0.0022 0.1013 0.2787 0.0160 0.0441
1080 0.3643 0.0023 0.1020 0.2801 0.0160 0.0438
1110 0.3648 0.0024 0.1027 0.2814 0.0159 0.0436
1140 0.3639 0.0025 0.1029 0.2827 0.0158 0.0433
1170 0.3635 0.0026 0.1032 0.2840 0.0157 0.0431
1200 0.3640 0.0022 0.1038 0.2852 0.0156 0.0428
1230 0.3645 0.0024 0.1044 0.2864 0.0155 0.0426
1260 0.3644 0.0026 0.1048 0.2875 0.0154 0.0424
1290 0.3636 0.0025 0.1050 0.2887 0.0153 0.0421
1320 0.3636 0.0024 0.1054 0.2898 0.0152 0.0419
1350 0.3642 0.0022 0.1059 0.2909 0.0152 0.0417
1380 0.3643 0.0023 0.1064 0.2919 0.0151 0.0415
1410 0.3640 0.0023 0.1066 0.2930 0.0150 0.0413
1440 0.3635 0.0021 0.1069 0.2940 0.0149 0.0411
1470 0.3638 0.0020 0.1073 0.2950 0.0149 0.0409
1500 0.3643 0.0020 0.1078 0.2960 0.0148 0.0407
1530 0.3642 0.0021 0.1081 0.2969 0.0148 0.0405
1560 0.3638 0.0021 0.1084 0.2978 0.0147 0.0403
1590 0.3637 0.0019 0.1087 0.2988 0.0146 0.0402
1620 0.3641 0.0019 0.1091 0.2997 0.0146 0.0400
1650 0.3644 0.0020 0.1095 0.3006 0.0145 0.0398
1680 0.3640 0.0020 0.1097 0.3015 0.0144 0.0396
1710 0.3638 0.0020 0.1100 0.3024 0.0143 0.0394
1740 0.3639 0.0018 0.1103 0.3032 0.0143 0.0393
1770 0.3642 0.0019 0.1107 0.3040 0.0142 0.0391
1800 0.3642 0.0019 0.1110 0.3049 0.0142 0.0389
1830 0.3638 0.0019 0.1112 0.3057 0.0141 0.0388
1860 0.3638 0.0018 0.1115 0.3065 0.0140 0.0386
1890 0.3640 0.0017 0.1119 0.3073 0.0140 0.0385
1920 0.3642 0.0018 0.1122 0.3081 0.0139 0.0383
1950 0.3640 0.0018 0.1124 0.3089 0.0139 0.0382
1980 0.3638 0.0017 0.1126 0.3096 0.0138 0.0380
2010 0.3639 0.0017 0.1129 0.3104 0.0138 0.0378
2040 0.3641 0.0016 0.1133 0.3111 0.0137 0.0377
2070 0.3641 0.0017 0.1136 0.3119 0.0137 0.0376
2100 0.3639 0.0017 0.1138 0.3126 0.0136 0.0374
2130 0.3638 0.0016 0.1140 0.3133 0.0136 0.0373
2160 0.3640 0.0016 0.1143 0.3141 0.0135 0.0371
2190 0.3642 0.0016 0.1146 0.3148 0.0135 0.0370
2220 0.3640 0.0017 0.1148 0.3155 0.0134 0.0368
2250 0.3639 0.0016 0.1150 0.3162 0.0134 0.0367
2280 0.3639 0.0016 0.1153 0.3168 0.0133 0.0366
2310 0.3640 0.0016 0.1156 0.3175 0.0133 0.0364
2340 0.3641 0.0016 0.1159 0.3182 0.0132 0.0363
2370 0.3639 0.0016 0.1160 0.3189 0.0132 0.0362
2400 0.3639 0.0015 0.1163 0.3195 0.0131 0.0360
2430 0.3640 0.0015 0.1165 0.3202 0.0131 0.0359
2460 0.3641 0.0015 0.1168 0.3208 0.0130 0.0358
2490 0.3640 0.0015 0.1170 0.3214 0.0130 0.0357
2520 0.3639 0.0015 0.1172 0.3220 0.0129 0.0355
2550 0.3639 0.0015 0.1174 0.3227 0.0129 0.0354
2580 0.3640 0.0014 0.1177 0.3233 0.0128 0.0353
2610 0.3641 0.0015 0.1179 0.3239 0.0128 0.0352
2640 0.3640 0.0015 0.1181 0.3245 0.0128 0.0350
2670 0.3639 0.0014 0.1183 0.3251 0.0127 0.0349
2700 0.3640 0.0014 0.1185 0.3257 0.0127 0.0348
2730 0.3641 0.0014 0.1188 0.3263 0.0126 0.0347
2760 0.3640 0.0014 0.1190 0.3268 0.0126 0.0346
2790 0.3639 0.0014 0.1192 0.3274 0.0125 0.0345
2820 0.3639 0.0014 0.1194 0.3280 0.0125 0.0344
2850 0.3640 0.0014 0.1196 0.3285 0.0125 0.0342
2880 0.3640 0.0014 0.1198 0.3291 0.0124 0.0341
2910 0.3640 0.0014 0.1200 0.3296 0.0124 0.0340
2940 0.3639 0.0013 0.1202 0.3302 0.0123 0.0339
2970 0.3640 0.0013 0.1204 0.3307 0.0123 0.0338
3000 0.3640 0.0013 0.1206 0.3312 0.0123 0.0337
3030 0.3640 0.0013 0.1208 0.3318 0.0122 0.0336
3060 0.3639 0.0013 0.1209 0.3323 0.0122 0.0335
3090 0.3639 0.0013 0.1211 0.3328 0.0122 0.0334
3120 0.3640 0.0013 0.1213 0.3333 0.0121 0.0333
3150 0.3640 0.0013 0.1215 0.3339 0.0121 0.0332
3180 0.3640 0.0013 0.1217 0.3343 0.0120 0.0331
3210 0.3639 0.0013 0.1219 0.3348 0.0120 0.0330
3240 0.3640 0.0013 0.1221 0.3353 0.0120 0.0329
3270 0.3640 0.0012 0.1222 0.3358 0.0119 0.0328
3300 0.3640 0.0013 0.1224 0.3363 0.0119 0.0327
3330 0.3640 0.0013 0.1226 0.3368 0.0119 0.0326
3360 0.3639 0.0012 0.1227 0.3373 0.0118 0.0325
3390 0.3640 0.0012 0.1229 0.3377 0.0118 0.0324
3420 0.3640 0.0012 0.1231 0.3382 0.0118 0.0323
3450 0.3640 0.0012 0.1233 0.3386 0.0117 0.0322
3480 0.3640 0.0012 0.1234 0.3391 0.0117 0.0321
3510 0.3640 0.0012 0.1236 0.3396 0.0117 0.0321
3540 0.3640 0.0012 0.1238 0.3400 0.0116 0.0320
3570 0.3640 0.0012 0.1239 0.3404 0.0116 0.0319
3600 0.3640 0.0012 0.1241 0.3409 0.0116 0.0318
3630 0.3640 0.0012 0.1242 0.3413 0.0115 0.0317
3660 0.3640 0.0012 0.1244 0.3418 0.0115 0.0316
3690 0.3640 0.0012 0.1246 0.3422 0.0115 0.0315
3720 0.3640 0.0012 0.1247 0.3426 0.0114 0.0314
3750 0.3640 0.0012 0.1248 0.3430 0.0114 0.0314
3780 0.3640 0.0011 0.1250 0.3434 0.0114 0.0313
3810 0.3640 0.0011 0.1252 0.3438 0.0114 0.0312
3840 0.3640 0.0011 0.1253 0.3442 0.0113 0.0311
3870 0.3640 0.0011 0.1254 0.3446 0.0113 0.0310
3900 0.3640 0.0011 0.1256 0.3450 0.0113 0.0310
3930 0.3640 0.0011 0.1257 0.3454 0.0112 0.0309
3960 0.3640 0.0011 0.1259 0.3458 0.0112 0.0308
3990 0.3640 0.0011 0.1260 0.3462 0.0112 0.0307
4020 0.3640 0.0011 0.1262 0.3466 0.0112 0.0307
4050 0.3640 0.0011 0.1263 0.3470 0.0111 0.0306
4080 0.3640 0.0011 0.1264 0.3474 0.0111 0.0305
4110 0.3640 0.0011 0.1266 0.3477 0.0111 0.0304
4140 0.3640 0.0011 0.1267 0.3481 0.0110 0.0304
4170 0.3640 0.0011 0.1268 0.3484 0.0110 0.0303
4200 0.3640 0.0011 0.1270 0.3488 0.0110 0.0302
4230 0.3640 0.0011 0.1271 0.3492 0.0110 0.0301
4260 0.3640 0.0011 0.1272 0.3495 0.0109 0.0301
4290 0.3640 0.0010 0.1273 0.3499 0.0109 0.0300
4320 0.3640 0.0010 0.1275 0.3502 0.0109 0.0299
4350 0.3640 0.0010 0.1276 0.3506 0.0109 0.0299
4380 0.3640 0.0010 0.1277 0.3509 0.0108 0.0298
4410 0.3640 0.0010 0.1279 0.3513 0.0108 0.0297
4440 0.3640 0.0010 0.1280 0.3516 0.0108 0.0297
4470 0.3640 0.0010 0.1281 0.3519 0.0108 0.0296
4500 0.3640 0.0010 0.1282 0.3522 0.0107 0.0295
4530 0.3640 0.0010 0.1283 0.3526 0.0107 0.0295
4560 0.3640 0.0010 0.1284 0.3529 0.0107 0.0294
4590 0.3640 0.0010 0.1286 0.3532 0.0107 0.0293
4620 0.3640 0.0010 0.1287 0.3535 0.0107 0.0293
4650 0.3640 0.0010 0.1288 0.3538 0.0106 0.0292
4680 0.3640 0.0010 0.1289 0.3541 0.0106 0.0292
4710 0.3640 0.0010 0.1290 0.3545 0.0106 0.0291
4740 0.3640 0.0010 0.1291 0.3548 0.0106 0.0290
4770 0.3640 0.0010 0.1292 0.3550 0.0105 0.0290
4800 0.3640 0.0010 0.1293 0.3553 0.0105 0.0289
4830 0.3640 0.0010 0.1295 0.3557 0.0105 0.0289
4860 0.3640 0.0010 0.1296 0.3559 0.0105 0.0288
4890 0.3640 0.0009 0.1297 0.3562 0.0105 0.0287
4920 0.3640 0.0009 0.1298 0.3565 0.0104 0.0287
4950 0.3640 0.0009 0.1299 0.3568 0.0104 0.0286
4980 0.3640 0.0009 0.1300 0.3571 0.0104 0.0286
5010 0.3640 0.0009 0.1301 0.3574 0.0104 0.0285
5040 0.3640 0.0009 0.1302 0.3576 0.0104 0.0285
5070 0.3640 0.0009 0.1303 0.3579 0.0103 0.0284
5100 0.3640 0.0009 0.1304 0.3582 0.0103 0.0284
5130 0.3640 0.0009 0.1305 0.3584 0.0103 0.0283
5160 0.3640 0.0009 0.1306 0.3587 0.0103 0.0282
5190 0.3640 0.0009 0.1307 0.3590 0.0103 0.0282
5220 0.3640 0.0009 0.1308 0.3592 0.0102 0.0281
5250 0.3640 0.0009 0.1309 0.3595 0.0102 0.0281
5280 0.3640 0.0009 0.1309 0.3598 0.0102 0.0280
5310 0.3640 0.0009 0.1310 0.3600 0.0102 0.0280
5340 0.3640 0.0009 0.1311 0.3602 0.0102 0.0279
5370 0.3640 0.0009 0.1312 0.3605 0.0102 0.0279
5400 0.3640 0.0009 0.1313 0.3607 0.0101 0.0278
5430 0.3640 0.0009 0.1314 0.3610 0.0101 0.0278
5460 0.3640 0.0009 0.1315 0.3612 0.0101 0.0277
5490 0.3640 0.0009 0.1316 0.3614 0.0101 0.0277
5520 0.3640 0.0009 0.1317 0.3617 0.0101 0.0277
5550 0.3640 0.0009 0.1317 0.3619 0.0100 0.0276
5580 0.3640 0.0008 0.1318 0.3622 0.0100 0.0276
5610 0.3640 0.0008 0.1319 0.3624 0.0100 0.0275
5640 0.3640 0.0008 0.1320 0.3626 0.0100 0.0275
5670 0.3640 0.0008 0.1321 0.3628 0.0100 0.0274
5700 0.3640 0.0008 0.1321 0.3631 0.0100 0.0274
5730 0.3640 0.0008 0.1322 0.3633 0.0099 0.0273
5760 0.3640 0.0008 0.1323 0.3635 0.0099 0.0273
5790 0.3640 0.0008 0.1324 0.3637 0.0099 0.0272
5820 0.3640 0.0008 0.1325 0.3639 0.0099 0.0272
5850 0.3640 0.0008 0.1325 0.3642 0.0099 0.0272
5880 0.3640 0.0008 0.1326 0.3644 0.0099 0.0271
5910 0.3640 0.0008 0.1327 0.3646 0.0099 0.0271
5940 0.3640 0.0008 0.1328 0.3648 0.0098 0.0270
5970 0.3640 0.0008 0.1328 0.3650 0.0098 0.0270
6000 0.3640 0.0008 0.1329 0.3652 0.0098 0.0270
6030 0.3640 0.0008 0.1330 0.3654 0.0098 0.0269
6060 0.3640 0.0008 0.1331 0.3656 0.0098 0.0269
6090 0.3640 0.0008 0.1331 0.3658 0.0098 0.0268
6120 0.3640 0.0008 0.1332 0.3660 0.0098 0.0268
6150 0.3640 0.0008 0.1333 0.3662 0.0097 0.0268
6180 0.3640 0.0007 0.1333 0.3663 0.0097 0.0267
6210 0.3640 0.0008 0.1334 0.3665 0.0097 0.0267
6240 0.3640 0.0007 0.1335 0.3667 0.0097 0.0266
6270 0.3640 0.0008 0.1336 0.3669 0.0097 0.0266
6300 0.3640 0.0008 0.1336 0.3671 0.0097 0.0266
6330 0.3640 0.0007 0.1337 0.3673 0.0097 0.0265
6360 0.3640 0.0007 0.1337 0.3675 0.0096 0.0265
6390 0.3640 0.0007 0.1338 0.3676 0.0096 0.0265
6420 0.3640 0.0007 0.1339 0.3678 0.0096 0.0264
6450 0.3640 0.0008 0.1339 0.3680 0.0096 0.0264
6480 0.3640 0.0007 0.1340 0.3682 0.0096 0.0264
6510 0.3640 0.0007 0.1341 0.3683 0.0096 0.0263
6540 0.3640 0.0007 0.1341 0.3685 0.0096 0.0263
6570 0.3640 0.0007 0.1342 0.3687 0.0096 0.0263
6600 0.3640 0.0007 0.1343 0.3688 0.0095 0.0262
6630 0.3640 0.0007 0.1343 0.3690 0.0095 0.0262
6660 0.3640 0.0007 0.1344 0.3692 0.0095 0.0262
6690 0.3640 0.0007 0.1344 0.3693 0.0095 0.0261
6720 0.3640 0.0007 0.1345 0.3695 0.0095 0.0261
6750 0.3640 0.0007 0.1346 0.3697 0.0095 0.0261
6780 0.3640 0.0007 0.1346 0.3698 0.0095 0.0260
6810 0.3640 0.0007 0.1347 0.3700 0.0095 0.0260
6840 0.3640 0.0007 0.1347 0.3701 0.0095 0.0260
6870 0.3640 0.0007 0.1348 0.3703 0.0094 0.0259
6900 0.3640 0.0007 0.1348 0.3704 0.0094 0.0259
6930 0.3640 0.0007 0.1349 0.3706 0.0094 0.0259
6960 0.3640 0.0007 0.1349 0.3707 0.0094 0.0259
6990 0.3640 0.0007 0.1350 0.3709 0.0094 0.0258
7020 0.3640 0.0007 0.1350 0.3710 0.0094 0.0258
7050 0.3640 0.0007 0.1351 0.3712 0.0094 0.0258
7080 0.3640 0.0007 0.1351 0.3713 0.0094 0.0257
7110 0.3640 0.0007 0.1352 0.3714 0.0094 0.0257
7140 0.3640 0.0006 0.1353 0.3716 0.0093 0.0257
7170 0.3640 0.0006 0.1353 0.3717 0.0093 0.0257
7200 0.3640 0.0007 0.1354 0.3719 0.0093 0.0256
7230 0.3640 0.0006 0.1354 0.3720 0.0093 0.0256
7260 0.3640 0.0006 0.1355 0.3721 0.0093 0.0256
7290 0.3640 0.0006 0.1355 0.3723 0.0093 0.0255
7320 0.3640 0.0006 0.1355 0.3724 0.0093 0.0255
7350 0.3640 0.0006 0.1356 0.3725 0.0093 0.0255
7380 0.3640 0.0006 0.1356 0.3727 0.0093 0.0255
7410 0.3640 0.0006 0.1357 0.3728 0.0093 0.0254
7440 0.3640 0.0006 0.1357 0.3729 0.0093 0.0254
7470 0.3640 0.0006 0.1358 0.3730 0.0092 0.0254
7500 0.3640 0.0006 0.1358 0.3732 0.0092 0.0254
7530 0.3640 0.0006 0.1359 0.3733 0.0092 0.0253
7560 0.3640 0.0006 0.1359 0.3734 0.0092 0.0253
7590 0.3640 0.0006 0.1360 0.3735 0.0092 0.0253
7620 0.3640 0.0006 0.1360 0.3736 0.0092 0.0253
7650 0.3640 0.0006 0.1360 0.3738 0.0092 0.0252
7680 0.3640 0.0006 0.1361 0.3739 0.0092 0.0252
7710 0.3640 0.0006 0.1361 0.3740 0.0092 0.0252
7740 0.3640 0.0006 0.1362 0.3741 0.0092 0.0252
7770 0.3640 0.0006 0.1362 0.3742 0.0092 0.0252
7800 0.3640 0.0006 0.1363 0.3744 0.0091 0.0251
7830 0.3640 0.0006 0.1363 0.3745 0.0091 0.0251
7860 0.3640 0.0006 0.1363 0.3746 0.0091 0.0251
7890 0.3640 0.0006 0.1364 0.3747 0.0091 0.0251
7920 0.3640 0.0006 0.1364 0.3748 0.0091 0.0250
7950 0.3640 0.0006 0.1365 0.3749 0.0091 0.0250
7980 0.3640 0.0006 0.1365 0.3750 0.0091 0.0250
8010 0.3640 0.0006 0.1365 0.3751 0.0091 0.0250
8040 0.3640 0.0006 0.1366 0.3752 0.0091 0.0250
8070 0.3640 0.0006 0.1366 0.3753 0.0091 0.0249
8100 0.3640 0.0006 0.1366 0.3754 0.0091 0.0249
8130 0.3640 0.0006 0.1367 0.3755 0.0091 0.0249
8160 0.3640 0.0005 0.1367 0.3756 0.0091 0.0249
8190 0.3640 0.0006 0.1368 0.3757 0.0090 0.0249
8220 0.3640 0.0006 0.1368 0.3758 0.0090 0.0248
8250 0.3640 0.0006 0.1368 0.3759 0.0090 0.0248
8280 0.3640 0.0005 0.1369 0.3760 0.0090 0.0248
8310 0.3640 0.0005 0.1369 0.3761 0.0090 0.0248
8340 0.3640 0.0005 0.1369 0.3762 0.0090 0.0248
8370 0.3640 0.0005 0.1370 0.3763 0.0090 0.0247
8400 0.3640 0.0006 0.1370 0.3764 0.0090 0.0247
8430 0.3640 0.0005 0.1370 0.3765 0.0090 0.0247
8460 0.3640 0.0005 0.1371 0.3766 0.0090 0.0247
8490 0.3640 0.0005 0.1371 0.3767 0.0090 0.0247
8520 0.3640 0.0005 0.1371 0.3768 0.0090 0.0247
8550 0.3640 0.0005 0.1372 0.3769 0.0090 0.0246
8580 0.3640 0.0005 0.1372 0.3770 0.0090 0.0246
8610 0.3640 0.0005 0.1372 0.3770 0.0090 0.0246
8640 0.3640 0.0005 0.1373 0.3771 0.0089 0.0246
8670 0.3640 0.0005 0.1373 0.3772 0.0089 0.0246
8700 0.3640 0.0005 0.1373 0.3773 0.0089 0.0246
8730 0.3640 0.0005 0.1374 0.3774 0.0089 0.0245
8760 0.3640 0.0005 0.1374 0.3774 0.0089 0.0245
8790 0.3640 0.0005 0.1374 0.3775 0.0089 0.0245
8820 0.3640 0.0005 0.1374 0.3776 0.0089 0.0245
8850 0.3640 0.0005 0.1375 0.3777 0.0089 0.0245
8880 0.3640 0.0005 0.1375 0.3778 0.0089 0.0245
8910 0.3640 0.0005 0.1375 0.3779 0.0089 0.0244
8940 0.3640 0.0005 0.1376 0.3779 0.0089 0.0244
8970 0.3640 0.0005 0.1376 0.3780 0.0089 0.0244
9000 0.3640 0.0005 0.1376 0.3781 0.0089 0.0244
9030 0.3640 0.0005 0.1376 0.3782 0.0089 0.0244
9060 0.3640 0.0005 0.1377 0.3782 0.0089 0.0244
9090 0.3640 0.0005 0.1377 0.3783 0.0089 0.0243
9120 0.3640 0.0005 0.1377 0.3784 0.0089 0.0243
9150 0.3640 0.0005 0.1378 0.3785 0.0089 0.0243
9180 0.3640 0.0005 0.1378 0.3785 0.0088 0.0243
9210 0.3640 0.0005 0.1378 0.3786 0.0088 0.0243
9240 0.3640 0.0005 0.1378 0.3787 0.0088 0.0243
9270 0.3640 0.0005 0.1379 0.3788 0.0088 0.0243
9300 0.3640 0.0005 0.1379 0.3788 0.0088 0.0242
9330 0.3640 0.0005 0.1379 0.3789 0.0088 0.0242
9360 0.3640 0.0005 0.1379 0.3790 0.0088 0.0242
9390 0.3640 0.0005 0.1380 0.3790 0.0088 0.0242
9420 0.3640 0.0005 0.1380 0.3791 0.0088 0.0242
9450 0.3640 0.0005 0.1380 0.3792 0.0088 0.0242
9480 0.3640 0.0005 0.1380 0.3792 0.0088 0.0242
9510 0.3640 0.0005 0.1381 0.3793 0.0088 0.0242
9540 0.3640 0.0005 0.1381 0.3794 0.0088 0.0241
9570 0.3640 0.0005 0.1381 0.3794 0.0088 0.0241
9600 0.3640 0.0005 0.1381 0.3795 0.0088 0.0241
9630 0.3640 0.0005 0.1382 0.3796 0.0088 0.0241
9660 0.3640 0.0005 0.1382 0.3796 0.0088 0.0241
9690 0.3640 0.0005 0.1382 0.3797 0.0088 0.0241
9720 0.3640 0.0005 0.1382 0.3797 0.0088 0.0241
9750 0.3640 0.0004 0.1382 0.3798 0.0088 0.0241
9780 0.3640 0.0005 0.1383 0.3799 0.0087 0.0240
9810 0.3640 0.0005 0.1383 0.3799 0.0087 0.0240
9840 0.3640 0.0005 0.1383 0.3800 0.0087 0.0240
9870 0.3640 0.0004 0.1383 0.3800 0.0087 0.0240
9900 0.3640 0.0005 0.1383 0.3801 0.0087 0.0240
9930 0.3640 0.0005 0.1384 0.3802 0.0087 0.0240
9960 0.3640 0.0004 0.1384 0.3802 0.0087 0.0240
9990 0.3640 0.0005 0.1384 0.3802 0.0087 0.0240
10020 0.3640 0.0005 0.1384 0.3803 0.0087 0.0239
10050 0.3640 0.0004 0.1384 0.3804 0.0087 0.0239
10080 0.3640 0.0004 0.1385 0.3804 0.0087 0.0239
10110 0.3640 0.0005 0.1385 0.3805 0.0087 0.0239
10140 0.3640 0.0005 0.1385 0.3805 0.0087 0.0239
10170 0.3640 0.0004 0.1385 0.3806 0.0087 0.0239
10200 0.3640 0.0004 0.1385 0.3806 0.0087 0.0239
10230 0.3640 0.0004 0.1386 0.3807 0.0087 0.0239
10260 0.3640 0.0004 0.1386 0.3807 0.0087 0.0239
10290 0.3640 0.0004 0.1386 0.3808 0.0087 0.0239
10320 0.3640 0.0004 0.1386 0.3808 0.0087 0.0238
10350 0.3640 0.0004 0.1386 0.3809 0.0087 0.0238
10380 0.3640 0.0004 0.1387 0.3809 0.0087 0.0238
10410 0.3640 0.0004 0.1387 0.3810 0.0087 0.0238
10440 0.3640 0.0004 0.1387 0.3810 0.0087 0.0238
10470 0.3640 0.0004 0.1387 0.3811 0.0087 0.0238
10500 0.3640 0.0004 0.1387 0.3811 0.0087 0.0238
10530 0.3640 0.0004 0.1387 0.3812 0.0087 0.0238
10560 0.3640 0.0004 0.1388 0.3812 0.0087 0.0238
10590 0.3640 0.0004 0.1388 0.3813 0.0086 0.0238
10620 0.3640 0.0004 0.1388 0.3813 0.0086 0.0237
10650 0.3640 0.0004 0.1388 0.3814 0.0086 0.0237
10680 0.3640 0.0004 0.1388 0.3814 0.0086 0.0237
10710 0.3640 0.0004 0.1388 0.3814 0.0086 0.0237
10740 0.3640 0.0004 0.1389 0.3815 0.0086 0.0237
10770 0.3640 0.0004 0.1389 0.3815 0.0086 0.0237
10800 0.3640 0.0004 0.1389 0.3816 0.0086 0.0237
10830 0.3640 0.0004 0.1389 0.3816 0.0086 0.0237
10860 0.3640 0.0004 0.1389 0.3817 0.0086 0.0237
10890 0.3640 0.0004 0.1389 0.3817 0.0086 0.0237
10920 0.3640 0.0004 0.1390 0.3817 0.0086 0.0237
10950 0.3640 0.0004 0.1390 0.3818 0.0086 0.0237
10980 0.3640 0.0004 0.1390 0.3818 0.0086 0.0236
11010 0.3640 0.0004 0.1390 0.3819 0.0086 0.0236
11040 0.3640 0.0004 0.1390 0.3819 0.0086 0.0236
11070 0.3640 0.0004 0.1390 0.3819 0.0086 0.0236
11100 0.3640 0.0004 0.1390 0.3820 0.0086 0.0236
11130 0.3640 0.0004 0.1391 0.3820 0.0086 0.0236
11160 0.3640 0.0004 0.1391 0.3821 0.0086 0.0236
11190 0.3640 0.0004 0.1391 0.3821 0.0086 0.0236
11220 0.3640 0.0004 0.1391 0.3821 0.0086 0.0236
11250 0.3640 0.0004 0.1391 0.3822 0.0086 0.0236
11280 0.3640 0.0004 0.1391 0.3822 0.0086 0.0236
11310 0.3640 0.0004 0.1391 0.3822 0.0086 0.0236
11340 0.3640 0.0004 0.1392 0.3823 0.0086 0.0236
11370 0.3640 0.0004 0.1392 0.3823 0.0086 0.0235
11400 0.3640 0.0004 0.1392 0.3824 0.0086 0.0235
11430 0.3640 0.0004 0.1392 0.3824 0.0086 0.0235
11460 0.3640 0.0004 0.1392 0.3824 0.0086 0.0235
11490 0.3640 0.0004 0.1392 0.3825 0.0086 0.0235
11520 0.3640 0.0004 0.1392 0.3825 0.0086 0.0235
11550 0.3640 0.0004 0.1392 0.3825 0.0086 0.0235
11580 0.3640 0.0004 0.1392 0.3826 0.0086 0.0235
11610 0.3640 0.0004 0.1393 0.3826 0.0086 0.0235
11640 0.3640 0.0004 0.1393 0.3826 0.0085 0.0235
11670 0.3640 0.0004 0.1393 0.3827 0.0085 0.0235
11700 0.3640 0.0004 0.1393 0.3827 0.0085 0.0235
11730 0.3640 0.0004 0.1393 0.3827 0.0085 0.0235
11760 0.3640 0.0004 0.1393 0.3828 0.0085 0.0235
11790 0.3640 0.0004 0.1393 0.3828 0.0085 0.0235
11820 0.3640 0.0004 0.1393 0.3828 0.0085 0.0234
11850 0.3640 0.0004 0.1394 0.3829 0.0085 0.0234
11880 0.3640 0.0004 0.1394 0.3829 0.0085 0.0234
11910 0.3640 0.0004 0.1394 0.3829 0.0085 0.0234
11940 0.3640 0.0004 0.1394 0.3829 0.0085 0.0234
11970 0.3640 0.0004 0.1394 0.3830 0.0085 0.0234
12000 0.3640 0.0004 0.1394 0.3830 0.0085 0.0234


==> figures/scalars/series/3humps-still.dat <==
t h c1 c2
0 0.3640 0.386 0.0228
12000 0.3640 0.386 0.0228


==> figures/sign_convention_Morphdyn_flux.pdf_tex <==
%% Creator: Inkscape inkscape 0.91, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'sign_convention_Morphdyn_flux.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{385.01904905bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.47811207)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{sign_convention_Morphdyn_flux.pdf}}%
    \put(0.31640323,0.26549102){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{L}}}%
    \put(0.39625511,0.26865568){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{R}}}%
    \put(0.19551321,0.3319799){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{L}}}%
    \put(0.15297761,0.40797633){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{R}}}%
    \put(0.18002456,0.20775956){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{L}}}%
    \put(0.12110081,0.13880453){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{R}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{sign_convention_Morphdyn_flux.pdf}}%
    \put(0.94421484,0.31484108){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{FM}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{sign_convention_Morphdyn_flux.pdf}}%
    \put(0.73963137,0.11200119){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{FM}}}%
    \put(0.65823473,0.38123658){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{FM}}}%
    \put(0.17911005,0.00547863){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{a)}}}%
    \put(0.73663839,0.00758754){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{b)}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{sign_convention_Morphdyn_flux.pdf}}%
    \put(0.38734725,0.35842585){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\textbf{+}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{sign_convention_Morphdyn_flux.pdf}}%
    \put(0.09855856,0.36631541){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\textbf{+}}}}%
    \put(0.20953413,0.10199912){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\textbf{+}}}}%
  \end{picture}%
\endgroup%


==> figures/sign_convention_direction_fluxes.pdf_tex <==
%% Creator: Inkscape inkscape 0.91, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'sign_convention_direction_fluxes.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{605.03668134bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.43919073)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{sign_convention_direction_fluxes.pdf}}%
    \put(0.20134527,0.19899924){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{L}}}%
    \put(0.25215953,0.20101309){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{R}}}%
    \put(0.12441611,0.24130987){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{L}}}%
    \put(0.0973483,0.2896707){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{R}}}%
    \put(0.1264555,0.15537445){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{L}}}%
    \put(0.1008547,0.10899011){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{R}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{sign_convention_direction_fluxes.pdf}}%
    \put(0.5973156,0.25785162){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{FLR}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{sign_convention_direction_fluxes.pdf}}%
    \put(0.60093914,0.18143782){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{FRL}}}%
    \put(0.48306525,0.09335614){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{FLR}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{sign_convention_direction_fluxes.pdf}}%
    \put(0.40937381,0.1380164){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{FRL}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{sign_convention_direction_fluxes.pdf}}%
    \put(0.39053837,0.26468586){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{FLR}}}%
    \put(0.47026242,0.30769176){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{FRL}}}%
    \put(0.11397785,0.00348636){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{a)}}}%
    \put(0.46876466,0.00482838){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{b)}}}%
    \put(0.24738008,0.25625241){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\textbf{+}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{sign_convention_direction_fluxes.pdf}}%
    \put(0.95404007,0.26924635){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{FLR}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{sign_convention_direction_fluxes.pdf}}%
    \put(0.96209069,0.19238985){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{FRL}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=8]{sign_convention_direction_fluxes.pdf}}%
    \put(0.77773088,0.28707791){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{FRL}}}%
    \put(0.8584069,0.32490262){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{FLR}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=9]{sign_convention_direction_fluxes.pdf}}%
    \put(0.74730702,0.14668322){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{FLR}}}%
    \put(0.81816758,0.10241197){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{FRL}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=10]{sign_convention_direction_fluxes.pdf}}%
    \put(0.55758763,0.42286618){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{numerical edge orientation (convention)}}}%
    \put(0.55629798,0.38748249){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{actual edge orientation (arbitrary)}}}%
    \put(0.82631007,0.00366833){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{c)}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=11]{sign_convention_direction_fluxes.pdf}}%
    \put(0.05563868,0.26038756){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\textbf{+}}}}%
    \put(0.14927975,0.08244849){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\textbf{+}}}}%
  \end{picture}%
\endgroup%


==> figures/sketch_BCs.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.5, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'sketch_BCs.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{587.2012106bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.5849096)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{sketch_BCs.pdf}}%
    \put(0.35086692,0.47744294){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\Gamma_2$\end{tabular}}}}%
    \put(0.29677406,0.56161983){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\Gamma_1$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{sketch_BCs.pdf}}%
    \put(0.29832478,0.43052325){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}House\end{tabular}}}}%
    \put(0.32597132,0.29118265){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Weir\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{sketch_BCs.pdf}}%
    \put(0.68296346,0.10389921){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\Omega$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{sketch_BCs.pdf}}%
    \put(0.91519125,0.35406217){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Standard\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{sketch_BCs.pdf}}%
    \put(0.90171432,0.20732236){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Internal\end{tabular}}}}%
    \put(0.2050093,0.33230861){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Linked\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{sketch_BCs.pdf}}%
    \put(-0.00149012,0.22547629){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Standard\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{sketch_BCs.pdf}}%
    \put(0.5808318,0.5630612){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Wall (default)\end{tabular}}}}%
    \put(0.38906932,0.35022502){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\Gamma_3$\end{tabular}}}}%
  \end{picture}%
\endgroup%


==> figures/solution_procedure_loop_hyd.pdf_tex <==
%% Creator: Inkscape inkscape 0.91, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'solution_procedure_loop_hyd.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{322.62065857bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,1.05641319)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{solution_procedure_loop_hyd.pdf}}%
    \put(2.19574454,0.5405095){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{solution_procedure_loop_hyd.pdf}}%
    \put(0.21280501,0.94154921){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{1}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{solution_procedure_loop_hyd.pdf}}%
    \put(0.21284362,0.69164181){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{2}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{solution_procedure_loop_hyd.pdf}}%
    \put(0.21284362,0.44305647){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{3}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{solution_procedure_loop_hyd.pdf}}%
    \put(0.21284362,0.19447112){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{4}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{solution_procedure_loop_hyd.pdf}}%
    \put(0.35243867,0.96839615){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Find the global min time step \\ comply with the CFL criterion }}}%
    \put(0.35509832,0.69965589){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Calculate the hydraulic fluxes }}}%
    \put(0.35548256,0.47425755){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Update of the momentum \\ fluxes and wse }}}%
    \put(0.35324067,0.20302737){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Friction calculation }}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{solution_procedure_loop_hyd.pdf}}%
    \put(0.6067124,0.00773693){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Loop over the cells}}}%
    \put(0.6063834,0.06851339){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Loop over the edges}}}%
  \end{picture}%
\endgroup%


==> figures/solution_procedure_loop_morph.pdf_tex <==
%% Creator: Inkscape inkscape 0.91, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'solution_procedure_loop_morph.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{317.99321921bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.8286515)%
    \put(2.2276973,0.30524038){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{solution_procedure_loop_morph.pdf}}%
    \put(0.21590202,0.71211602){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{1}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{solution_procedure_loop_morph.pdf}}%
    \put(0.21594119,0.45857197){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{2}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{solution_procedure_loop_morph.pdf}}%
    \put(0.21594119,0.20636921){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{3}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{solution_procedure_loop_morph.pdf}}%
    \put(0.35756763,0.73935364){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Calculate the bedload \\ transport capacity }}}%
    \put(0.36026598,0.48792959){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Calculate the morphological\\ fluxes }}}%
    \put(0.36065581,0.21679742){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Update  }}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{solution_procedure_loop_morph.pdf}}%
    \put(0.61554156,0.00784952){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Loop over the cells}}}%
    \put(0.61520777,0.0695104){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Loop over the edges}}}%
  \end{picture}%
\endgroup%


==> figures/sw_exner_sketch.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.5, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'sw_exner_sketch.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{445.73065173bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.35287663)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0.01711422,0.25500424){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}$z$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{sw_exner_sketch.pdf}}%
    \put(0.93545162,0.00205071){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}$x$\end{tabular}}}}%
    \put(0.04393023,0.1183734){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}$y$\end{tabular}}}}%
    \put(0.17853993,0.10150856){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}$H$\end{tabular}}}}%
    \put(0.28977056,0.22769224){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}$h$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{sw_exner_sketch.pdf}}%
    \put(0.28978471,0.10846387){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}$z_B$\end{tabular}}}}%
  \end{picture}%
\endgroup%


==> figures/unstructured_discretization_annotation.pdf_tex <==
%% Creator: Inkscape inkscape 0.91, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'unstructured_discretization_annotation.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{420.52688511bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.69971824)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{unstructured_discretization_annotation.pdf}}%
    \put(0.34625372,0.36676384){\color[rgb]{0,0,0}\rotatebox{0.51033959}{\makebox(0,0)[lb]{\smash{Ωi}}}}%
    \put(0.60873477,0.33331328){\color[rgb]{0,0,0}\rotatebox{0.5187209}{\makebox(0,0)[lb]{\smash{Γij}}}}%
    \put(0.75857367,0.49500716){\color[rgb]{0,0,0}\rotatebox{1.3043193}{\makebox(0,0)[lb]{\smash{Ωj}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{unstructured_discretization_annotation.pdf}}%
    \put(0.43842507,0.45066655){\color[rgb]{0,0,0}\transparent{0.78431374}\rotatebox{-0.55741916}{\makebox(0,0)[lb]{\smash{lij}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{unstructured_discretization_annotation.pdf}}%
    \put(0.54031313,0.48628729){\color[rgb]{0,0,0}\transparent{0.99658704}\rotatebox{1.4624313}{\makebox(0,0)[lb]{\smash{\textbf{n}ij}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{unstructured_discretization_annotation.pdf}}%
    \put(0.1208198,0.02520694){\color[rgb]{0,0,0}\transparent{0.99658704}\makebox(0,0)[lb]{\smash{x}}}%
    \put(0.00009753,0.13491701){\color[rgb]{0,0,0}\transparent{0.99658704}\makebox(0,0)[lb]{\smash{y}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{unstructured_discretization_annotation.pdf}}%
    \put(0.67167713,0.50201372){\color[rgb]{0,0,0}\transparent{0.99658704}\makebox(0,0)[lb]{\smash{x}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{unstructured_discretization_annotation.pdf}}%
    \put(0.66853514,0.51717129){\color[rgb]{0,0,0}\transparent{0.99658704}\makebox(0,0)[lb]{\smash{-}}}%
    \put(0.45634963,0.67432646){\color[rgb]{0,0,0}\transparent{0.99658704}\makebox(0,0)[lb]{\smash{y}}}%
    \put(0.45420282,0.68952595){\color[rgb]{0,0,0}\transparent{0.99658704}\makebox(0,0)[lb]{\smash{-}}}%
    \put(0.62913479,0.43498665){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\textit{θ}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{unstructured_discretization_annotation.pdf}}%
    \put(0.45533939,0.32427897){\color[rgb]{0,0,0}\transparent{0.99658704}\makebox(0,0)[lb]{\smash{ri}}}%
  \end{picture}%
\endgroup%


==> figures/wet_dry_angle.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.5, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'wet_dry_angle.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{295.52900599bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.64858757)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{wet_dry_angle.pdf}}%
    \put(0.1223783,0.41849082){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\gamma$\end{tabular}}}}%
    \put(0.28413038,0.57865136){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Initial slope\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{wet_dry_angle.pdf}}%
  \end{picture}%
\endgroup%

